Subgradient-based Lavrentiev regularisation of monotone ill-posed problems

We introduce subgradient-based Lavrentiev regularisation of the form \begin{equation*} \mathcal{A}(u) + \alpha \partial \mathcal{R}(u) \ni f^\delta \end{equation*} for linear and nonlinear ill-posed problems with monotone operators $\mathcal{A}$ and general regularisation functionals $\mathcal{R}$. In contrast to Tikhonov regularisation, this approach perturbs the equation itself and avoids the use of the adjoint of the derivative of $\mathcal{A}$. It is therefore especially suitable for time-causal problems that only depend on information in the past and allows for real-time computation of regularised solutions. We establish a general well-posedness theory in Banach spaces and prove convergence-rate results with variational source conditions. Furthermore, we demonstrate its application in total-variation denoising in linear Volterra integral operators of the first kind and parameter-identification problems in semilinear parabolic PDEs.

==> python/PDE_control.txt <==
0.002 2
0.004 2
0.006 2
0.008 2
0.01 2
0.012 2
0.014 2
0.016 2
0.018 2
0.02 2
0.022 2
0.024 2
0.026 2
0.028 2
0.03 2
0.032 2
0.034 2
0.036 2
0.038 2
0.04 2
0.042 2
0.044 2
0.046 1
0.048 1
0.05 1
0.052 1
0.054 1
0.056 1
0.058 1
0.06 1
0.062 1
0.064 1
0.066 1
0.068 1
0.07 1
0.072 1
0.074 1
0.076 1
0.078 1
0.08 1
0.082 1
0.084 1
0.086 0
0.088 0
0.09 0
0.092 0
0.094 0
0.096 0
0.098 0
0.1 0
0.102 0
0.104 0
0.106 0
0.108 0
0.11 0
0.112 0
0.114 0
0.116 0
0.118 0
0.12 0
0.122 0
0.124 0
0.126 0
0.128 0
0.13 0
0.132 0
0.134 0
0.136 1
0.138 1
0.14 1
0.142 1
0.144 1
0.146 1
0.148 1
0.15 1
0.152 1
0.154 1
0.156 1
0.158 1
0.16 1
0.162 1
0.164 1
0.166 1
0.168 1
0.17 1
0.172 1
0.174 1
0.176 1
0.178 1
0.18 1
0.182 1
0.184 1
0.186 1
0.188 1
0.19 1
0.192 1
0.194 1
0.196 1
0.198 1
0.2 1
0.202 1
0.204 1
0.206 1
0.208 1
0.21 1
0.212 1
0.214 1
0.216 1
0.218 1
0.22 1
0.222 1
0.224 1
0.226 0
0.228 0
0.23 0
0.232 0
0.234 0
0.236 0
0.238 0
0.24 0
0.242 0
0.244 0
0.246 0
0.248 0
0.25 0
0.252 0
0.254 0
0.256 0
0.258 0
0.26 0
0.262 0
0.264 0
0.266 0
0.268 0
0.27 0
0.272 0
0.274 0
0.276 0
0.278 0
0.28 0
0.282 0
0.284 0
0.286 0
0.288 0
0.29 0
0.292 0
0.294 0
0.296 0
0.298 0
0.3 0
0.302 0
0.304 0
0.306 0
0.308 0
0.31 0
0.312 0
0.314 0
0.316 1
0.318 1
0.32 1
0.322 1
0.324 1
0.326 1
0.328 1
0.33 1
0.332 1
0.334 1
0.336 1
0.338 1
0.34 1
0.342 1
0.344 1
0.346 1
0.348 1
0.35 1
0.352 1
0.354 1
0.356 1
0.358 1
0.36 1
0.362 1
0.364 1
0.366 1
0.368 1
0.37 1
0.372 1
0.374 1
0.376 1
0.378 1
0.38 1
0.382 2
0.384 2
0.386 2
0.388 2
0.39 2
0.392 2
0.394 2
0.396 2
0.398 2
0.4 2
0.402 2
0.404 1
0.406 1
0.408 1
0.41 1
0.412 1
0.414 1
0.416 1
0.418 1
0.42 1
0.422 1
0.424 1
0.426 1
0.428 1
0.43 1
0.432 1
0.434 1
0.436 1
0.438 1
0.44 1
0.442 1
0.444 1
0.446 1
0.448 1
0.45 1
0.452 1
0.454 1
0.456 1
0.458 1
0.46 1
0.462 1
0.464 1
0.466 1
0.468 1
0.47 1
0.472 1
0.474 1
0.476 1
0.478 1
0.48 1
0.482 1
0.484 1
0.486 1
0.488 1
0.49 1
0.492 1
0.494 2
0.496 2
0.498 2
0.5 2
0.502 2
0.504 2
0.506 2
0.508 2
0.51 2
0.512 2
0.514 2
0.516 2
0.518 2
0.52 2
0.522 2
0.524 2
0.526 2
0.528 2
0.53 2
0.532 2
0.534 2
0.536 2
0.538 2
0.54 2
0.542 2
0.544 2
0.546 2
0.548 2
0.55 2
0.552 2
0.554 2
0.556 2
0.558 2
0.56 2
0.562 0
0.564 0
0.566 0
0.568 0
0.57 0
0.572 0
0.574 0
0.576 0
0.578 0
0.58 0
0.582 0
0.584 -1
0.586 -1
0.588 -1
0.59 -1
0.592 -1
0.594 -1
0.596 -1
0.598 -1
0.6 -1
0.602 -1
0.604 -1
0.606 -1
0.608 -1
0.61 -1
0.612 -1
0.614 -1
0.616 -1
0.618 -1
0.62 -1
0.622 -1
0.624 -1
0.626 -1
0.628 -1
0.63 -1
0.632 -1
0.634 -1
0.636 -1
0.638 -1
0.64 -1
0.642 -1
0.644 -1
0.646 -1
0.648 -1
0.65 -1
0.652 -1
0.654 -1
0.656 -1
0.658 -1
0.66 -1
0.662 -1
0.664 -1
0.666 -1
0.668 -1
0.67 -1
0.672 -1
0.674 0
0.676 0
0.678 0
0.68 0
0.682 0
0.684 0
0.686 0
0.688 0
0.69 0
0.692 0
0.694 0
0.696 0
0.698 0
0.7 0
0.702 0
0.704 0
0.706 0
0.708 0
0.71 0
0.712 0
0.714 0
0.716 0
0.718 0
0.72 0
0.722 0
0.724 0
0.726 0
0.728 0
0.73 0
0.732 0
0.734 0
0.736 0
0.738 0
0.74 0
0.742 0
0.744 0
0.746 0
0.748 -1
0.75 -1
0.752 -1
0.754 -1
0.756 -1
0.758 -1
0.76 -1
0.762 -1
0.764 -2
0.766 -2
0.768 -2
0.77 -2
0.772 -2
0.774 -2
0.776 -2
0.778 -2
0.78 -2
0.782 -2
0.784 -2
0.786 -2
0.788 -2
0.79 -2
0.792 -2
0.794 0
0.796 0
0.798 0
0.8 0
0.802 0
0.804 0
0.806 0
0.808 0
0.81 0
0.812 0
0.814 0
0.816 0
0.818 0
0.82 0
0.822 0
0.824 0
0.826 0
0.828 0
0.83 0
0.832 0
0.834 0
0.836 0
0.838 0
0.84 0
0.842 0
0.844 0
0.846 0
0.848 0
0.85 0
0.852 0
0.854 1
0.856 1
0.858 1
0.86 1
0.862 1
0.864 1
0.866 1
0.868 1
0.87 1
0.872 1
0.874 1
0.876 1
0.878 1
0.88 1
0.882 1
0.884 1
0.886 1
0.888 1
0.89 1
0.892 1
0.894 1
0.896 1
0.898 1
0.9 1
0.902 1
0.904 1
0.906 1
0.908 1
0.91 1
0.912 1
0.914 1
0.916 1
0.918 1
0.92 1
0.922 1
0.924 1
0.926 1
0.928 1
0.93 1
0.932 1
0.934 1
0.936 1
0.938 1
0.94 1
0.942 1
0.944 0
0.946 0
0.948 0
0.95 0
0.952 0
0.954 0
0.956 0
0.958 0
0.96 0
0.962 0
0.964 0
0.966 0
0.968 0
0.97 0
0.972 -2
0.974 -2
0.976 -2
0.978 -2
0.98 -2
0.982 -2
0.984 -2
0.986 -2
0.988 -2
0.99 -2
0.992 -2
0.994 -2
0.996 -2
0.998 -2
1 -2


==> python/PDE_control_recon.txt <==
0.002 1.71389
0.004 1.71389
0.006 1.71389
0.008 1.71389
0.01 1.71389
0.012 1.71389
0.014 1.71389
0.016 1.71389
0.018 1.71389
0.02 1.71389
0.022 1.71389
0.024 1.71389
0.026 1.71389
0.028 1.71389
0.03 1.71389
0.032 1.71389
0.034 1.71389
0.036 1.71389
0.038 1.71389
0.04 1.71389
0.042 1.71389
0.044 1.71389
0.046 1.71389
0.048 1.71389
0.05 1.71389
0.052 1.71389
0.054 1.71389
0.056 1.68319
0.058 1.68319
0.06 1.68319
0.062 0.236032
0.064 0.236032
0.066 0.236032
0.068 0.236032
0.07 0.236032
0.072 0.236032
0.074 0.236032
0.076 0.236032
0.078 0.236032
0.08 0.236032
0.082 0.236032
0.084 0.236032
0.086 0.236032
0.088 0.236032
0.09 0.236032
0.092 0.236032
0.094 0.236032
0.096 0.236032
0.098 0.236032
0.1 0.236032
0.102 0.236032
0.104 0.236032
0.106 0.236032
0.108 0.236032
0.11 0.236032
0.112 0.236032
0.114 0.236032
0.116 0.236032
0.118 0.236032
0.12 0.236032
0.122 0.236032
0.124 0.236032
0.126 0.236032
0.128 0.236032
0.13 0.236032
0.132 0.236032
0.134 0.236032
0.136 0.236032
0.138 0.610618
0.14 0.610618
0.142 0.610618
0.144 0.610618
0.146 0.610618
0.148 0.610618
0.15 0.750812
0.152 0.750812
0.154 0.750812
0.156 0.760603
0.158 0.760603
0.16 0.760603
0.162 0.760603
0.164 0.760603
0.166 0.760603
0.168 0.760603
0.17 0.760603
0.172 0.760603
0.174 0.760603
0.176 0.760603
0.178 0.760603
0.18 0.760603
0.182 0.760603
0.184 0.760603
0.186 0.760603
0.188 0.760603
0.19 0.760603
0.192 0.760603
0.194 0.760603
0.196 0.760603
0.198 0.760603
0.2 0.760603
0.202 0.760603
0.204 0.760603
0.206 0.760603
0.208 0.760603
0.21 0.760603
0.212 0.760603
0.214 0.760603
0.216 0.760603
0.218 0.760603
0.22 0.760603
0.222 0.760603
0.224 0.760603
0.226 0.760603
0.228 0.760603
0.23 0.760603
0.232 0.696199
0.234 0.696199
0.236 0.696199
0.238 0.696199
0.24 0.696199
0.242 -0.105912
0.244 -0.105912
0.246 -0.105912
0.248 -0.105912
0.25 -0.105912
0.252 -0.105912
0.254 -0.105912
0.256 -0.105912
0.258 -0.105912
0.26 -0.105912
0.262 -0.105912
0.264 -0.105912
0.266 -0.105912
0.268 -0.105912
0.27 -0.105912
0.272 -0.105912
0.274 -0.105912
0.276 -0.105912
0.278 -0.105912
0.28 -0.105912
0.282 -0.105912
0.284 -0.105912
0.286 -0.105912
0.288 -0.105912
0.29 -0.105912
0.292 -0.105912
0.294 -0.105912
0.296 -0.105912
0.298 -0.105912
0.3 -0.105912
0.302 -0.105912
0.304 -0.105912
0.306 -0.105912
0.308 -0.105912
0.31 -0.105912
0.312 -0.105912
0.314 -0.105912
0.316 -0.105912
0.318 -0.105912
0.32 -0.105912
0.322 0.754712
0.324 0.754712
0.326 0.754712
0.328 0.754712
0.33 0.754712
0.332 0.754712
0.334 0.754712
0.336 0.754712
0.338 0.754712
0.34 0.754712
0.342 0.754712
0.344 0.754712
0.346 0.754712
0.348 0.754712
0.35 0.754712
0.352 0.754712
0.354 1.19374
0.356 1.19374
0.358 1.19374
0.36 1.19374
0.362 1.19374
0.364 1.19374
0.366 1.19374
0.368 1.19374
0.37 1.19374
0.372 1.19374
0.374 1.19374
0.376 1.19374
0.378 1.19374
0.38 1.19374
0.382 1.19374
0.384 1.19374
0.386 1.19374
0.388 1.19374
0.39 1.19374
0.392 1.19374
0.394 1.19374
0.396 1.90204
0.398 1.90204
0.4 1.90204
0.402 1.90204
0.404 1.90204
0.406 1.90204
0.408 1.90204
0.41 1.90204
0.412 1.90204
0.414 1.90204
0.416 0.954116
0.418 0.954116
0.42 0.954116
0.422 0.954116
0.424 0.954116
0.426 0.954116
0.428 0.954116
0.43 0.954116
0.432 0.954116
0.434 0.954116
0.436 0.954116
0.438 0.954116
0.44 0.954116
0.442 0.954116
0.444 0.954116
0.446 0.954116
0.448 0.954116
0.45 0.954116
0.452 0.954116
0.454 0.939365
0.456 0.939365
0.458 0.939365
0.46 0.939365
0.462 0.939365
0.464 0.939365
0.466 0.939365
0.468 0.939365
0.47 0.939365
0.472 0.939365
0.474 0.939365
0.476 0.939365
0.478 0.939365
0.48 0.939365
0.482 0.939365
0.484 0.939365
0.486 0.939365
0.488 0.939365
0.49 0.939365
0.492 0.939365
0.494 0.939365
0.496 1.37855
0.498 1.8591
0.5 1.8591
0.502 1.8591
0.504 1.8591
0.506 1.8591
0.508 1.8591
0.51 1.8591
0.512 1.8591
0.514 1.8591
0.516 1.8591
0.518 1.8591
0.52 1.8591
0.522 1.8591
0.524 1.8591
0.526 1.8591
0.528 1.8591
0.53 1.8591
0.532 1.8591
0.534 1.8591
0.536 1.8591
0.538 1.8591
0.54 1.8591
0.542 1.8591
0.544 1.8591
0.546 1.8591
0.548 1.8591
0.55 1.8591
0.552 1.8591
0.554 1.8591
0.556 1.8591
0.558 1.8591
0.56 1.8591
0.562 1.8591
0.564 1.8591
0.566 -0.126202
0.568 -0.126202
0.57 -0.126202
0.572 -0.126202
0.574 -0.126202
0.576 -0.126202
0.578 -0.126202
0.58 -0.126202
0.582 -0.126202
0.584 -1.00084
0.586 -1.00084
0.588 -1.00084
0.59 -1.00084
0.592 -1.00084
0.594 -1.00084
0.596 -1.00084
0.598 -1.00084
0.6 -1.00084
0.602 -1.00084
0.604 -1.00084
0.606 -1.00084
0.608 -1.00084
0.61 -1.00084
0.612 -1.00084
0.614 -1.00084
0.616 -1.00084
0.618 -1.00084
0.62 -1.00084
0.622 -1.00084
0.624 -1.00084
0.626 -1.00084
0.628 -1.00084
0.63 -1.00084
0.632 -1.00084
0.634 -1.00084
0.636 -1.00084
0.638 -1.00084
0.64 -1.00084
0.642 -1.00084
0.644 -1.00084
0.646 -1.00084
0.648 -1.00084
0.65 -1.00084
0.652 -1.00084
0.654 -1.00084
0.656 -1.00084
0.658 -1.00084
0.66 -1.00084
0.662 -1.00084
0.664 -1.00084
0.666 -1.00084
0.668 -1.00084
0.67 -1.00084
0.672 -1.00084
0.674 -0.950885
0.676 -0.444306
0.678 0.0711314
0.68 0.0711314
0.682 0.0711314
0.684 0.0711314
0.686 0.0711314
0.688 0.0711314
0.69 0.0711314
0.692 0.0711314
0.694 0.0711314
0.696 0.0711314
0.698 0.0711314
0.7 0.0711314
0.702 0.0711314
0.704 0.0711314
0.706 0.0711314
0.708 0.0711314
0.71 0.0711314
0.712 0.0711314
0.714 0.0711314
0.716 -0.00986054
0.718 -0.00986054
0.72 -0.00986054
0.722 -0.00986054
0.724 -0.00986054
0.726 -0.00986054
0.728 -0.00986054
0.73 -0.00986054
0.732 -0.00986054
0.734 -0.00986054
0.736 -0.00986054
0.738 -0.00986054
0.74 -0.00986054
0.742 -0.00986054
0.744 -0.667275
0.746 -1.11695
0.748 -1.11695
0.75 -1.11695
0.752 -1.11695
0.754 -1.11695
0.756 -1.11695
0.758 -1.11695
0.76 -1.11695
0.762 -1.11695
0.764 -1.11695
0.766 -1.11695
0.768 -1.11695
0.77 -1.11695
0.772 -1.11695
0.774 -1.61703
0.776 -1.61703
0.778 -1.61703
0.78 -1.61703
0.782 -1.61703
0.784 -1.61703
0.786 -1.61703
0.788 -1.61703
0.79 -1.61703
0.792 -1.61703
0.794 -1.61703
0.796 -1.61703
0.798 -1.61703
0.8 -0.159219
0.802 -0.159219
0.804 -0.159219
0.806 -0.159219
0.808 -0.159219
0.81 -0.159219
0.812 0.0555374
0.814 0.0555374
0.816 0.0555374
0.818 0.0555374
0.82 0.0555374
0.822 0.0555374
0.824 0.0555374
0.826 0.0555374
0.828 0.0555374
0.83 0.0555374
0.832 0.0555374
0.834 0.0555374
0.836 0.0555374
0.838 0.0555374
0.84 0.0555374
0.842 0.0555374
0.844 0.0555374
0.846 0.0555374
0.848 0.0555374
0.85 0.0555374
0.852 0.0555374
0.854 0.0555374
0.856 0.0555374
0.858 0.922346
0.86 0.922346
0.862 0.922346
0.864 0.922346
0.866 0.922346
0.868 0.922346
0.87 0.922346
0.872 0.922346
0.874 0.922346
0.876 0.922346
0.878 0.922346
0.88 0.922346
0.882 0.922346
0.884 0.922346
0.886 0.922346
0.888 0.922346
0.89 0.922346
0.892 0.922346
0.894 0.922346
0.896 0.922346
0.898 0.922346
0.9 0.922346
0.902 0.922346
0.904 0.922346
0.906 0.922346
0.908 0.922346
0.91 0.922346
0.912 0.922346
0.914 0.922346
0.916 0.922346
0.918 0.922346
0.92 0.922346
0.922 0.922346
0.924 0.922346
0.926 0.922346
0.928 0.922346
0.93 0.922346
0.932 0.922346
0.934 0.922346
0.936 0.922346
0.938 0.922346
0.94 0.922346
0.942 0.922346
0.944 0.922346
0.946 0.922346
0.948 0.922346
0.95 -0.694935
0.952 -0.694935
0.954 -0.694935
0.956 -0.694935
0.958 -0.694935
0.96 -0.694935
0.962 -0.694935
0.964 -0.694935
0.966 -0.694935
0.968 -0.694935
0.97 -0.694935
0.972 -0.694935
0.974 -0.694935
0.976 -1.46781
0.978 -1.46781
0.98 -1.46781
0.982 -1.46781
0.984 -1.46781
0.986 -1.46781
0.988 -1.46781
0.99 -1.46781
0.992 -1.46781
0.994 -1.46781
0.996 -1.46781
0.998 -1.46781
1 -1.46781


==> python/PDE_projected_data.txt <==
0.002 0.315376
0.004 0.315207
0.006 0.31489
0.008 0.31448
0.01 0.314005
0.012 0.313483
0.014 0.312925
0.016 0.312341
0.018 0.311738
0.02 0.311119
0.022 0.310491
0.024 0.309855
0.026 0.309216
0.028 0.308575
0.03 0.307934
0.032 0.307295
0.034 0.306659
0.036 0.306027
0.038 0.3054
0.04 0.30478
0.042 0.304166
0.044 0.303559
0.046 0.301837
0.048 0.299473
0.05 0.297198
0.052 0.294996
0.054 0.292856
0.056 0.290774
0.058 0.288744
0.06 0.286763
0.062 0.28483
0.064 0.28294
0.066 0.281093
0.068 0.279287
0.07 0.277521
0.072 0.275792
0.074 0.274101
0.076 0.272445
0.078 0.270824
0.08 0.269237
0.082 0.267683
0.084 0.266162
0.086 0.263916
0.088 0.260662
0.09 0.257526
0.092 0.254485
0.094 0.251528
0.096 0.248649
0.098 0.245841
0.1 0.2431
0.102 0.240424
0.104 0.237808
0.106 0.235252
0.108 0.232751
0.11 0.230306
0.112 0.227913
0.114 0.225571
0.116 0.223279
0.118 0.221036
0.12 0.218839
0.122 0.216688
0.124 0.214582
0.126 0.212519
0.128 0.210498
0.13 0.208519
0.132 0.206581
0.134 0.204682
0.136 0.204308
0.138 0.204241
0.14 0.204134
0.142 0.204004
0.144 0.203856
0.146 0.203696
0.148 0.203528
0.15 0.203354
0.152 0.203176
0.154 0.202995
0.156 0.202813
0.158 0.20263
0.16 0.202447
0.162 0.202265
0.164 0.202084
0.166 0.201905
0.168 0.201728
0.17 0.201552
0.172 0.20138
0.174 0.201209
0.176 0.201041
0.178 0.200876
0.18 0.200713
0.182 0.200554
0.184 0.200397
0.186 0.200243
0.188 0.200091
0.19 0.199943
0.192 0.199797
0.194 0.199654
0.196 0.199513
0.198 0.199376
0.2 0.199241
0.202 0.199109
0.204 0.198979
0.206 0.198852
0.208 0.198727
0.21 0.198605
0.212 0.198485
0.214 0.198368
0.216 0.198253
0.218 0.19814
0.22 0.198029
0.222 0.197921
0.224 0.197815
0.226 0.195866
0.228 0.194026
0.23 0.19226
0.232 0.190554
0.234 0.188902
0.236 0.187297
0.238 0.185736
0.24 0.184215
0.242 0.182732
0.244 0.181285
0.246 0.179872
0.248 0.178492
0.25 0.177143
0.252 0.175824
0.254 0.174533
0.256 0.173271
0.258 0.172036
0.26 0.170826
0.262 0.169643
0.264 0.168484
0.266 0.167349
0.268 0.166237
0.27 0.165149
0.272 0.164083
0.274 0.163038
0.276 0.162015
0.278 0.161012
0.28 0.16003
0.282 0.159068
0.284 0.158125
0.286 0.157202
0.288 0.156297
0.29 0.15541
0.292 0.15454
0.294 0.153689
0.296 0.152854
0.298 0.152037
0.3 0.151235
0.302 0.15045
0.304 0.14968
0.306 0.148926
0.308 0.148187
0.31 0.147463
0.312 0.146753
0.314 0.146057
0.316 0.14722
0.318 0.148291
0.32 0.149303
0.322 0.15027
0.324 0.151198
0.326 0.152094
0.328 0.152961
0.33 0.153801
0.332 0.154617
0.334 0.15541
0.336 0.156183
0.338 0.156936
0.34 0.15767
0.342 0.158387
0.344 0.159087
0.346 0.159771
0.348 0.16044
0.35 0.161094
0.352 0.161734
0.354 0.16236
0.356 0.162972
0.358 0.163572
0.36 0.164159
0.362 0.164733
0.364 0.165296
0.366 0.165847
0.368 0.166387
0.37 0.166916
0.372 0.167434
0.374 0.167941
0.376 0.168438
0.378 0.168925
0.38 0.169402
0.382 0.170251
0.384 0.172527
0.386 0.174698
0.388 0.176792
0.39 0.17882
0.392 0.18079
0.394 0.182706
0.396 0.184573
0.398 0.186394
0.4 0.188171
0.402 0.189906
0.404 0.19122
0.406 0.191061
0.408 0.190959
0.41 0.190891
0.412 0.190845
0.414 0.190816
0.416 0.1908
0.418 0.190794
0.42 0.190795
0.422 0.190802
0.424 0.190814
0.426 0.19083
0.428 0.190849
0.43 0.19087
0.432 0.190894
0.434 0.190919
0.436 0.190945
0.438 0.190972
0.44 0.191
0.442 0.191028
0.444 0.191056
0.446 0.191084
0.448 0.191113
0.45 0.191141
0.452 0.191169
0.454 0.191197
0.456 0.191225
0.458 0.191252
0.46 0.191279
0.462 0.191306
0.464 0.191332
0.466 0.191358
0.468 0.191383
0.47 0.191408
0.472 0.191433
0.474 0.191457
0.476 0.191481
0.478 0.191504
0.48 0.191527
0.482 0.191549
0.484 0.191571
0.486 0.191593
0.488 0.191614
0.49 0.191635
0.492 0.191655
0.494 0.192057
0.496 0.193894
0.498 0.195635
0.5 0.197308
0.502 0.198923
0.504 0.200488
0.506 0.202008
0.508 0.203486
0.51 0.204926
0.512 0.20633
0.514 0.207699
0.516 0.209036
0.518 0.210342
0.52 0.211619
0.522 0.212867
0.524 0.214087
0.526 0.215281
0.528 0.216449
0.53 0.217592
0.532 0.21871
0.534 0.219805
0.536 0.220877
0.538 0.221927
0.54 0.222955
0.542 0.223962
0.544 0.224948
0.546 0.225913
0.548 0.226859
0.55 0.227785
0.552 0.228692
0.554 0.229581
0.556 0.230452
0.558 0.231304
0.56 0.23214
0.562 0.229986
0.564 0.227277
0.566 0.224704
0.568 0.222238
0.57 0.219861
0.572 0.217562
0.574 0.215333
0.576 0.213168
0.578 0.211062
0.58 0.209012
0.582 0.207013
0.584 0.204307
0.586 0.20061
0.588 0.197044
0.59 0.193586
0.592 0.190224
0.594 0.18695
0.596 0.183757
0.598 0.180642
0.6 0.1776
0.602 0.174627
0.604 0.171722
0.606 0.16888
0.608 0.1661
0.61 0.163381
0.612 0.160719
0.614 0.158113
0.616 0.155562
0.618 0.153064
0.62 0.150617
0.622 0.148221
0.624 0.145874
0.626 0.143575
0.628 0.141323
0.63 0.139116
0.632 0.136954
0.634 0.134836
0.636 0.13276
0.638 0.130726
0.64 0.128733
0.642 0.12678
0.644 0.124866
0.646 0.122991
0.648 0.121153
0.65 0.119351
0.652 0.117586
0.654 0.115856
0.656 0.11416
0.658 0.112499
0.66 0.11087
0.662 0.109274
0.664 0.107709
0.666 0.106176
0.668 0.104673
0.67 0.1032
0.672 0.101756
0.674 0.101465
0.676 0.101852
0.678 0.102187
0.68 0.102486
0.682 0.102758
0.684 0.103008
0.686 0.103241
0.688 0.10346
0.69 0.103666
0.692 0.103862
0.694 0.104048
0.696 0.104226
0.698 0.104397
0.7 0.104561
0.702 0.10472
0.704 0.104873
0.706 0.105021
0.708 0.105165
0.71 0.105304
0.712 0.10544
0.714 0.105572
0.716 0.105701
0.718 0.105827
0.72 0.10595
0.722 0.106069
0.724 0.106186
0.726 0.106301
0.728 0.106412
0.73 0.106522
0.732 0.106629
0.734 0.106733
0.736 0.106836
0.738 0.106936
0.74 0.107034
0.742 0.107131
0.744 0.107225
0.746 0.107317
0.748 0.105921
0.75 0.104254
0.752 0.102661
0.754 0.101126
0.756 0.0996414
0.758 0.0982015
0.76 0.0968021
0.762 0.09544
0.764 0.0929892
0.766 0.08992
0.768 0.0869624
0.77 0.0840968
0.772 0.0813127
0.774 0.0786027
0.776 0.0759613
0.778 0.0733844
0.78 0.0708683
0.782 0.0684101
0.784 0.0660073
0.786 0.0636576
0.788 0.061359
0.79 0.0591098
0.792 0.0569083
0.794 0.0577257
0.796 0.0591276
0.798 0.0604219
0.8 0.0616379
0.802 0.0627915
0.804 0.0638932
0.806 0.0649503
0.808 0.0659681
0.81 0.066951
0.812 0.0679024
0.814 0.0688249
0.816 0.0697209
0.818 0.0705922
0.82 0.0714406
0.822 0.0722674
0.824 0.0730739
0.826 0.073861
0.828 0.0746297
0.83 0.0753808
0.832 0.076115
0.834 0.0768331
0.836 0.0775355
0.838 0.0782228
0.84 0.0788955
0.842 0.0795541
0.844 0.0801989
0.846 0.0808304
0.848 0.0814488
0.85 0.0820546
0.852 0.082648
0.854 0.0847156
0.856 0.0870413
0.858 0.0892797
0.86 0.0914464
0.862 0.0935502
0.864 0.095597
0.866 0.0975913
0.868 0.0995363
0.87 0.101435
0.872 0.103289
0.874 0.105102
0.876 0.106874
0.878 0.108607
0.88 0.110303
0.882 0.111962
0.884 0.113587
0.886 0.115177
0.888 0.116734
0.89 0.118259
0.892 0.119753
0.894 0.121216
0.896 0.122649
0.898 0.124053
0.9 0.125429
0.902 0.126776
0.904 0.128097
0.906 0.129391
0.908 0.130659
0.91 0.131901
0.912 0.133119
0.914 0.134312
0.916 0.135481
0.918 0.136626
0.92 0.137749
0.922 0.13885
0.924 0.139928
0.926 0.140985
0.928 0.14202
0.93 0.143035
0.932 0.14403
0.934 0.145004
0.936 0.145959
0.938 0.146896
0.94 0.147813
0.942 0.148712
0.944 0.148107
0.946 0.147215
0.948 0.146381
0.95 0.145591
0.952 0.144837
0.954 0.144112
0.956 0.143415
0.958 0.14274
0.96 0.142087
0.962 0.141453
0.964 0.140837
0.966 0.140237
0.968 0.139653
0.97 0.139084
0.972 0.136282
0.974 0.132191
0.976 0.128274
0.978 0.124495
0.98 0.120834
0.982 0.117279
0.984 0.113821
0.986 0.110452
0.988 0.107166
0.99 0.10396
0.992 0.100829
0.994 0.0977688
0.996 0.0947775
0.998 0.0918521
1 0.0889902


==> python/PDE_projected_data_noisy.txt <==
0.002 0.3048
0.004 0.319657
0.006 0.312714
0.008 0.317193
0.01 0.31865
0.012 0.307216
0.014 0.313909
0.016 0.319279
0.018 0.312546
0.02 0.308184
0.022 0.290818
0.024 0.317552
0.026 0.305555
0.028 0.317129
0.03 0.310997
0.032 0.295252
0.034 0.295342
0.036 0.311454
0.038 0.319117
0.04 0.298017
0.042 0.302665
0.044 0.31012
0.046 0.305941
0.048 0.29332
0.05 0.305159
0.052 0.301355
0.054 0.30274
0.056 0.290986
0.058 0.286505
0.06 0.304129
0.062 0.273521
0.064 0.275464
0.066 0.289211
0.068 0.264304
0.07 0.293789
0.072 0.281915
0.074 0.255294
0.076 0.265256
0.078 0.275804
0.08 0.255064
0.082 0.256304
0.084 0.264936
0.086 0.261139
0.088 0.238765
0.09 0.263099
0.092 0.250792
0.094 0.24938
0.096 0.242999
0.098 0.226437
0.1 0.244709
0.102 0.235432
0.104 0.230202
0.106 0.233549
0.108 0.232562
0.11 0.233632
0.112 0.239678
0.114 0.223751
0.116 0.229979
0.118 0.223862
0.12 0.210443
0.122 0.215759
0.124 0.208372
0.126 0.195297
0.128 0.208043
0.13 0.193456
0.132 0.206636
0.134 0.2092
0.136 0.198627
0.138 0.223853
0.14 0.215953
0.142 0.212702
0.144 0.181421
0.146 0.204004
0.148 0.194394
0.15 0.213799
0.152 0.207985
0.154 0.185936
0.156 0.20923
0.158 0.198128
0.16 0.202876
0.162 0.213754
0.164 0.193254
0.166 0.191805
0.168 0.209582
0.17 0.204791
0.172 0.197584
0.174 0.199091
0.176 0.206947
0.178 0.202336
0.18 0.201556
0.182 0.195326
0.184 0.200004
0.186 0.197095
0.188 0.197921
0.19 0.199103
0.192 0.180964
0.194 0.201019
0.196 0.196623
0.198 0.181311
0.2 0.204384
0.202 0.192922
0.204 0.197255
0.206 0.182879
0.208 0.208839
0.21 0.203063
0.212 0.184896
0.214 0.192953
0.216 0.194294
0.218 0.202147
0.22 0.190631
0.222 0.197764
0.224 0.195561
0.226 0.182886
0.228 0.189847
0.23 0.203182
0.232 0.180245
0.234 0.181121
0.236 0.195244
0.238 0.184319
0.24 0.201019
0.242 0.169808
0.244 0.192479
0.246 0.175656
0.248 0.178095
0.25 0.163521
0.252 0.167752
0.254 0.174215
0.256 0.16212
0.258 0.167722
0.26 0.181812
0.262 0.178468
0.264 0.183904
0.266 0.159767
0.268 0.181762
0.27 0.164627
0.272 0.188338
0.274 0.153712
0.276 0.171649
0.278 0.160217
0.28 0.155563
0.282 0.153479
0.284 0.135256
0.286 0.150569
0.288 0.154105
0.29 0.15906
0.292 0.158603
0.294 0.150586
0.296 0.147029
0.298 0.145693
0.3 0.134196
0.302 0.156998
0.304 0.153114
0.306 0.149151
0.308 0.143423
0.31 0.124208
0.312 0.159722
0.314 0.142626
0.316 0.135126
0.318 0.137011
0.32 0.132182
0.322 0.161267
0.324 0.140442
0.326 0.144864
0.328 0.149279
0.33 0.147094
0.332 0.142486
0.334 0.156349
0.336 0.155176
0.338 0.157224
0.34 0.146278
0.342 0.153557
0.344 0.123995
0.346 0.159085
0.348 0.135815
0.35 0.151495
0.352 0.150826
0.354 0.160664
0.356 0.184771
0.358 0.168288
0.36 0.167415
0.362 0.15915
0.364 0.162478
0.366 0.159102
0.368 0.151759
0.37 0.163319
0.372 0.162646
0.374 0.152745
0.376 0.171284
0.378 0.152137
0.38 0.161511
0.382 0.168404
0.384 0.176684
0.386 0.170964
0.388 0.155562
0.39 0.195875
0.392 0.157023
0.394 0.158167
0.396 0.17792
0.398 0.198964
0.4 0.191631
0.402 0.203082
0.404 0.199009
0.406 0.189204
0.408 0.192374
0.41 0.190976
0.412 0.200947
0.414 0.20077
0.416 0.1887
0.418 0.177256
0.42 0.188216
0.422 0.204754
0.424 0.183897
0.426 0.188347
0.428 0.178942
0.43 0.194535
0.432 0.195511
0.434 0.176454
0.436 0.193
0.438 0.204505
0.44 0.18432
0.442 0.198656
0.444 0.194441
0.446 0.205605
0.448 0.196573
0.45 0.196607
0.452 0.19827
0.454 0.181984
0.456 0.1949
0.458 0.189137
0.46 0.176432
0.462 0.178797
0.464 0.187919
0.466 0.187696
0.468 0.182259
0.47 0.192704
0.472 0.189839
0.474 0.180067
0.476 0.196614
0.478 0.193929
0.48 0.1809
0.482 0.200628
0.484 0.192608
0.486 0.182412
0.488 0.189573
0.49 0.181473
0.492 0.191571
0.494 0.185938
0.496 0.193372
0.498 0.199813
0.5 0.197823
0.502 0.204229
0.504 0.21238
0.506 0.207871
0.508 0.207751
0.51 0.214644
0.512 0.213706
0.514 0.201338
0.516 0.203814
0.518 0.192371
0.52 0.214282
0.522 0.190158
0.524 0.212443
0.526 0.203744
0.528 0.216281
0.53 0.242054
0.532 0.220706
0.534 0.191841
0.536 0.221436
0.538 0.239929
0.54 0.23355
0.542 0.195937
0.544 0.22689
0.546 0.211814
0.548 0.217932
0.55 0.233672
0.552 0.230535
0.554 0.247597
0.556 0.240414
0.558 0.249385
0.56 0.239547
0.562 0.238192
0.564 0.235527
0.566 0.224667
0.568 0.217043
0.57 0.229556
0.572 0.218618
0.574 0.2207
0.576 0.21654
0.578 0.209704
0.58 0.212468
0.582 0.211486
0.584 0.18124
0.586 0.207146
0.588 0.193101
0.59 0.178857
0.592 0.182121
0.594 0.191152
0.596 0.183221
0.598 0.197037
0.6 0.181148
0.602 0.173387
0.604 0.162941
0.606 0.16668
0.608 0.160524
0.61 0.14706
0.612 0.156806
0.614 0.165775
0.616 0.153601
0.618 0.150823
0.62 0.150959
0.622 0.14303
0.624 0.152516
0.626 0.156814
0.628 0.139985
0.63 0.146163
0.632 0.148111
0.634 0.124618
0.636 0.125696
0.638 0.133796
0.64 0.12404
0.642 0.130186
0.644 0.127284
0.646 0.140107
0.648 0.123168
0.65 0.129709
0.652 0.123828
0.654 0.108854
0.656 0.118197
0.658 0.108718
0.66 0.109899
0.662 0.0840729
0.664 0.112424
0.666 0.0922648
0.668 0.109879
0.67 0.104538
0.672 0.0999139
0.674 0.102059
0.676 0.10169
0.678 0.121973
0.68 0.114694
0.682 0.102123
0.684 0.0956162
0.686 0.112323
0.688 0.109246
0.69 0.102421
0.692 0.11396
0.694 0.110727
0.696 0.116158
0.698 0.102132
0.7 0.11927
0.702 0.103255
0.704 0.101087
0.706 0.116305
0.708 0.118226
0.71 0.104011
0.712 0.124524
0.714 0.121262
0.716 0.101393
0.718 0.106817
0.72 0.098506
0.722 0.114133
0.724 0.111409
0.726 0.114602
0.728 0.110368
0.73 0.0960612
0.732 0.114849
0.734 0.111057
0.736 0.113005
0.738 0.106403
0.74 0.1194
0.742 0.110517
0.744 0.10852
0.746 0.100437
0.748 0.0977554
0.75 0.0899975
0.752 0.0955461
0.754 0.09635
0.756 0.113028
0.758 0.0917751
0.76 0.096989
0.762 0.0975481
0.764 0.0960323
0.766 0.104335
0.768 0.0806556
0.77 0.0940255
0.772 0.0924952
0.774 0.0820226
0.776 0.0718047
0.778 0.0774797
0.78 0.0676896
0.782 0.0535035
0.784 0.0746858
0.786 0.0705345
0.788 0.0600442
0.79 0.0614532
0.792 0.0515231
0.794 0.0680806
0.796 0.0492911
0.798 0.0590007
0.8 0.0729291
0.802 0.0762404
0.804 0.0478837
0.806 0.066005
0.808 0.0643793
0.81 0.0648233
0.812 0.0738618
0.814 0.0873163
0.816 0.0706188
0.818 0.0575499
0.82 0.0720595
0.822 0.0844397
0.824 0.08234
0.826 0.0935694
0.828 0.0725946
0.83 0.0764854
0.832 0.0824446
0.834 0.065181
0.836 0.0952044
0.838 0.084676
0.84 0.0763592
0.842 0.0701534
0.844 0.0924748
0.846 0.0746547
0.848 0.0841469
0.85 0.0855508
0.852 0.0802193
0.854 0.0754751
0.856 0.0679058
0.858 0.104959
0.86 0.0993654
0.862 0.106379
0.864 0.110254
0.866 0.0980441
0.868 0.103463
0.87 0.0965112
0.872 0.100465
0.874 0.100927
0.876 0.098525
0.878 0.100919
0.88 0.111919
0.882 0.118312
0.884 0.0985618
0.886 0.12121
0.888 0.11888
0.89 0.126222
0.892 0.123312
0.894 0.130305
0.896 0.112836
0.898 0.111866
0.9 0.123989
0.902 0.123734
0.904 0.130201
0.906 0.12978
0.908 0.114334
0.91 0.14369
0.912 0.134003
0.914 0.147273
0.916 0.131975
0.918 0.150079
0.92 0.141664
0.922 0.133527
0.924 0.12932
0.926 0.136369
0.928 0.12833
0.93 0.162088
0.932 0.144022
0.934 0.128752
0.936 0.167503
0.938 0.149982
0.94 0.143482
0.942 0.151861
0.944 0.143191
0.946 0.164712
0.948 0.159401
0.95 0.136673
0.952 0.144428
0.954 0.139963
0.956 0.145543
0.958 0.138848
0.96 0.125251
0.962 0.13579
0.964 0.121043
0.966 0.132098
0.968 0.140912
0.97 0.149001
0.972 0.133787
0.974 0.137324
0.976 0.109612
0.978 0.111471
0.98 0.113697
0.982 0.10646
0.984 0.124354
0.986 0.124469
0.988 0.10197
0.99 0.11164
0.992 0.104421
0.994 0.0938877
0.996 0.10679
0.998 0.0890032
1 0.0784307


==> python/PDE_projected_data_recon.txt <==
0.002 0.31567
0.004 0.315498
0.006 0.315066
0.008 0.31449
0.01 0.31382
0.012 0.313085
0.014 0.312303
0.016 0.311488
0.018 0.310649
0.02 0.309792
0.022 0.308924
0.024 0.308048
0.026 0.307169
0.028 0.306289
0.03 0.305411
0.032 0.304536
0.034 0.303667
0.036 0.302805
0.038 0.30195
0.04 0.301104
0.042 0.300268
0.044 0.299442
0.046 0.298626
0.048 0.297822
0.05 0.29703
0.052 0.296249
0.054 0.29548
0.056 0.294667
0.058 0.293869
0.06 0.293085
0.062 0.289653
0.064 0.286366
0.066 0.283192
0.068 0.280115
0.07 0.277124
0.072 0.274212
0.074 0.271374
0.076 0.268605
0.078 0.265901
0.08 0.263259
0.082 0.260677
0.084 0.258153
0.086 0.255683
0.088 0.253266
0.09 0.250902
0.092 0.248587
0.094 0.24632
0.096 0.244101
0.098 0.241927
0.1 0.239798
0.102 0.237713
0.104 0.23567
0.106 0.233669
0.108 0.231708
0.11 0.229787
0.112 0.227904
0.114 0.22606
0.116 0.224252
0.118 0.22248
0.12 0.220744
0.122 0.219043
0.124 0.217375
0.126 0.215741
0.128 0.214139
0.13 0.212569
0.132 0.21103
0.134 0.209522
0.136 0.208044
0.138 0.207284
0.14 0.206519
0.142 0.205757
0.144 0.205001
0.146 0.204253
0.148 0.203514
0.15 0.203044
0.152 0.202573
0.154 0.202103
0.156 0.201655
0.158 0.201211
0.16 0.200771
0.162 0.200338
0.164 0.19991
0.166 0.199488
0.168 0.199074
0.17 0.198665
0.172 0.198264
0.174 0.197869
0.176 0.197482
0.178 0.197101
0.18 0.196727
0.182 0.19636
0.184 0.196
0.186 0.195646
0.188 0.1953
0.19 0.194959
0.192 0.194626
0.194 0.194298
0.196 0.193977
0.198 0.193662
0.2 0.193353
0.202 0.19305
0.204 0.192753
0.206 0.192462
0.208 0.192177
0.21 0.191897
0.212 0.191622
0.214 0.191353
0.216 0.19109
0.218 0.190831
0.22 0.190577
0.222 0.190329
0.224 0.190085
0.226 0.189846
0.228 0.189612
0.23 0.189383
0.232 0.189039
0.234 0.188706
0.236 0.188381
0.238 0.188065
0.24 0.187756
0.242 0.185978
0.244 0.184279
0.246 0.182641
0.248 0.181055
0.25 0.179515
0.252 0.178017
0.254 0.176558
0.256 0.175135
0.258 0.173746
0.26 0.17239
0.262 0.171065
0.264 0.169769
0.266 0.168502
0.268 0.167262
0.27 0.166049
0.272 0.164861
0.274 0.163698
0.276 0.16256
0.278 0.161445
0.28 0.160353
0.282 0.159283
0.284 0.158234
0.286 0.157207
0.288 0.156201
0.29 0.155214
0.292 0.154248
0.294 0.153301
0.296 0.152372
0.298 0.151462
0.3 0.15057
0.302 0.149696
0.304 0.148839
0.306 0.147999
0.308 0.147175
0.31 0.146368
0.312 0.145577
0.314 0.144801
0.316 0.14404
0.318 0.143295
0.32 0.142564
0.322 0.143431
0.324 0.144234
0.326 0.144993
0.328 0.145716
0.33 0.14641
0.332 0.147078
0.334 0.147723
0.336 0.148348
0.338 0.148954
0.34 0.149544
0.342 0.150117
0.344 0.150675
0.346 0.151219
0.348 0.15175
0.35 0.152268
0.352 0.152774
0.354 0.154076
0.356 0.155328
0.358 0.15654
0.36 0.157716
0.362 0.15886
0.364 0.159975
0.366 0.161063
0.368 0.162125
0.37 0.163162
0.372 0.164176
0.374 0.165167
0.376 0.166137
0.378 0.167085
0.38 0.168014
0.382 0.168923
0.384 0.169813
0.386 0.170685
0.388 0.171539
0.39 0.172375
0.392 0.173194
0.394 0.173997
0.396 0.176086
0.398 0.178096
0.4 0.180042
0.402 0.181933
0.404 0.183774
0.406 0.185568
0.408 0.187319
0.41 0.189028
0.412 0.190699
0.414 0.192332
0.416 0.192185
0.418 0.192089
0.42 0.192024
0.422 0.191981
0.424 0.191954
0.426 0.191939
0.428 0.191933
0.43 0.191936
0.432 0.191944
0.434 0.191957
0.436 0.191974
0.438 0.191994
0.44 0.192017
0.442 0.192042
0.444 0.192068
0.446 0.192095
0.448 0.192124
0.45 0.192153
0.452 0.192182
0.454 0.192185
0.456 0.192189
0.458 0.192195
0.46 0.192201
0.462 0.192207
0.464 0.192215
0.466 0.192222
0.468 0.19223
0.47 0.192238
0.472 0.192246
0.474 0.192254
0.476 0.192263
0.478 0.192271
0.48 0.192279
0.482 0.192288
0.484 0.192296
0.486 0.192304
0.488 0.192312
0.49 0.19232
0.492 0.192328
0.494 0.192336
0.496 0.193152
0.498 0.194812
0.5 0.196398
0.502 0.197927
0.504 0.199406
0.506 0.200841
0.508 0.202237
0.51 0.203595
0.512 0.204919
0.514 0.20621
0.516 0.20747
0.518 0.208702
0.52 0.209905
0.522 0.211081
0.524 0.212232
0.526 0.213357
0.528 0.214458
0.53 0.215536
0.532 0.216592
0.534 0.217625
0.536 0.218636
0.538 0.219627
0.54 0.220598
0.542 0.221548
0.544 0.222479
0.546 0.223392
0.548 0.224285
0.55 0.225161
0.552 0.226019
0.554 0.22686
0.556 0.227684
0.558 0.228491
0.56 0.229282
0.562 0.230057
0.564 0.230817
0.566 0.227909
0.568 0.225165
0.57 0.222543
0.572 0.22002
0.574 0.217583
0.576 0.215222
0.578 0.21293
0.58 0.210701
0.582 0.208531
0.584 0.204807
0.586 0.201214
0.588 0.197731
0.59 0.194344
0.592 0.191046
0.594 0.18783
0.596 0.184692
0.598 0.181627
0.6 0.178633
0.602 0.175705
0.604 0.172842
0.606 0.170041
0.608 0.1673
0.61 0.164617
0.612 0.16199
0.614 0.159417
0.616 0.156898
0.618 0.15443
0.62 0.152013
0.622 0.149644
0.624 0.147323
0.626 0.145049
0.628 0.14282
0.63 0.140636
0.632 0.138495
0.634 0.136397
0.636 0.134341
0.638 0.132325
0.64 0.130348
0.642 0.128411
0.644 0.126512
0.646 0.124651
0.648 0.122826
0.65 0.121036
0.652 0.119282
0.654 0.117563
0.656 0.115877
0.658 0.114224
0.66 0.112603
0.662 0.111014
0.664 0.109456
0.666 0.107929
0.668 0.106431
0.67 0.104963
0.672 0.103523
0.674 0.102204
0.676 0.101839
0.678 0.102401
0.68 0.102906
0.682 0.10337
0.684 0.103804
0.686 0.104212
0.688 0.104598
0.69 0.104967
0.692 0.105319
0.694 0.105658
0.696 0.105983
0.698 0.106298
0.7 0.106602
0.702 0.106896
0.704 0.107182
0.706 0.10746
0.708 0.10773
0.71 0.107994
0.712 0.10825
0.714 0.1085
0.716 0.108596
0.718 0.108692
0.72 0.108789
0.722 0.108885
0.724 0.108981
0.726 0.109075
0.728 0.109167
0.73 0.109259
0.732 0.109348
0.734 0.109437
0.736 0.109523
0.738 0.109608
0.74 0.109692
0.742 0.109774
0.744 0.108645
0.746 0.106747
0.748 0.104932
0.75 0.103183
0.752 0.101491
0.754 0.0998491
0.756 0.0982531
0.758 0.0966993
0.76 0.0951848
0.762 0.0937072
0.764 0.0922646
0.766 0.0908553
0.768 0.0894777
0.77 0.0881306
0.772 0.0868128
0.774 0.0846032
0.776 0.0824658
0.778 0.0803887
0.78 0.0783656
0.782 0.0763922
0.784 0.0744653
0.786 0.0725825
0.788 0.0707417
0.79 0.0689411
0.792 0.0671792
0.794 0.0654546
0.796 0.0637662
0.798 0.0621127
0.8 0.0631754
0.802 0.0641402
0.804 0.0650383
0.806 0.0658853
0.808 0.0666905
0.81 0.0674604
0.812 0.0685947
0.814 0.0696827
0.816 0.0707319
0.818 0.071747
0.82 0.0727313
0.822 0.0736875
0.824 0.0746177
0.826 0.0755236
0.828 0.0764067
0.83 0.0772683
0.832 0.0781095
0.834 0.0789313
0.836 0.0797344
0.838 0.0805198
0.84 0.081288
0.842 0.0820396
0.844 0.0827753
0.846 0.0834955
0.848 0.0842007
0.85 0.0848914
0.852 0.0855679
0.854 0.0862306
0.856 0.08688
0.858 0.089111
0.86 0.0912515
0.862 0.0933207
0.864 0.0953286
0.866 0.0972816
0.868 0.0991842
0.87 0.10104
0.872 0.102851
0.874 0.104621
0.876 0.10635
0.878 0.108042
0.88 0.109696
0.882 0.111315
0.884 0.1129
0.886 0.114452
0.888 0.115971
0.89 0.117459
0.892 0.118917
0.894 0.120345
0.896 0.121744
0.898 0.123115
0.9 0.124459
0.902 0.125776
0.904 0.127066
0.906 0.128331
0.908 0.129571
0.91 0.130786
0.912 0.131977
0.914 0.133144
0.916 0.134289
0.918 0.135411
0.92 0.136511
0.922 0.137589
0.924 0.138646
0.926 0.139682
0.928 0.140698
0.93 0.141694
0.932 0.14267
0.934 0.143628
0.936 0.144566
0.938 0.145486
0.94 0.146388
0.942 0.147272
0.944 0.148139
0.946 0.148989
0.948 0.149822
0.95 0.147664
0.952 0.145634
0.954 0.1437
0.956 0.141841
0.958 0.140048
0.96 0.138313
0.962 0.13663
0.964 0.134995
0.966 0.133404
0.968 0.131853
0.97 0.130342
0.972 0.128867
0.974 0.127427
0.976 0.124597
0.978 0.121869
0.98 0.119224
0.982 0.116652
0.984 0.114147
0.986 0.111703
0.988 0.109318
0.99 0.106988
0.992 0.10471
0.994 0.102483
0.996 0.100304
0.998 0.0981717
1 0.0960844


==> python/convergence_plot.txt <==
noise l1 l2
0.025 0.178047 0.307339
0.0125 0.096583 0.226901
0.00625 0.0533826 0.164879
0.003125 0.0294565 0.125223
0.0015625 0.0172787 0.101922
0.00078125 0.0118135 0.081837
0.000390625 0.00995521 0.0719368
0.000195313 0.00944934 0.0721459

